Understanding the neutrino mass constraints achievable by combining CMB lensing and spectroscopic galaxy surveys

We perform a thorough examination of the neutrino mass ($M_\nu$) constraints achievable by combining future spectroscopic galaxy surveys with cosmic microwave background (CMB) experiments, focusing on the contribution of CMB lensing and galaxy-CMB lensing. CMB lensing can help by breaking the $M_\nu$-curvature degeneracy when combined with baryon acoustic oscillation (BAO)-only measurements, but we demonstrate this combination wastes a great deal of constraining power, as the broadband shape of the power spectrum contributes significantly to constraints. We also expand on previous work to demonstrate how cosmology-independent constraints on $M_\nu$ can be extracted by combining measurements of the scale-dependence in the power spectrum caused by neutrino free-streaming with the full power of future CMB surveys. These free-streaming constraints are independent of the optical depth to the CMB ($\tau$) and competitive with constraints from BAOs for extended cosmologies, even when both are combined with CMB lensing and galaxy-CMB lensing.

==> updates.txt <==
Original: 

The gains from CMB lensing here are small. In panel (b), we see that using the suppression in the convergence power spectrum alone and neglecting the amplitude maintains the cosmology-independence but improves constraints by less than 5\% in the best cases.  Although we showed in Section \ref{subsec_cmb_alone} that the free-streaming signature in the CMB lensing power spectrum can provide meaningful constraints, the constraints from the galaxy power spectrum are much stronger, so the relative improvement when adding CMB lensing is small. The improved constraint on $A_s$ provided by CMB lensing is also not particularly helpful (see panel (c)), because the free-streaming measurement neglects all amplitude information (only the relative suppression is measured), so the only degeneracy between $A_s$ and $M_\nu$ is that inherent in the full CMB lensing measurement itself. This also explains why fixing $\tau$ in panel (e) has very little effect.

New:

In panel (b), we see that using the suppression in the convergence power spectrum alone and neglecting the amplitude improves constraints by less than 5\% in the best cases. Although we showed in Section \ref{subsec_cmb_alone} that the free-streaming signature in the CMB lensing power spectrum can provide meaningful constraints, the constraints from the galaxy power spectrum are much stronger, so the relative improvement when adding the shape of the CMB lensing power spectrum is small. However, adding full CMB lensing does allow for some more meaningful improvements - 25\% in the $\Lambda$CDM case and around 10\% for the more conservative models. 

Fixing $\tau$ without lensing information (panel (e)) does not alter the results because the free-streaming measurement neglects all amplitude information (only the relative suppression is measured), so the $A_s$-$M_\nu$ degeneracy does not arise. In panel (f), we can see by comparing with panel (d) that fixing $\tau$ does provide some improvement in the $\Lambda$CDM case.
